Computational Design of Magnetic Soft Shape-Forming Catheters using the Material Point Method

Magnetic Soft Catheters (MSCs) are capable of miniaturization due to the use of an external magnetic field for actuation. Through careful design of the magnetic elements within the MSC and the external magnetic field, the shape along the full length of the catheter can be precisely controlled. However, modeling of the magnetic-soft material is challenging due to the complex relationship between magnetic and elastic stresses within the material. Approaches based on traditional Finite Element Methods (FEM) lead to high computation time and rely on proprietary implementations. In this work, we showcase the use of our recently presented open-source simulation framework based on the Material Point Method (MPM) for the computational design of magnetic soft catheters to realize arbitrary shapes in 3D, and to facilitate follow-the-leader shape-forming insertion.

==> TODO.txt <==
MORE claims for conclusion:
- release of code is part of contribution
- Fast iteration of MSR design compared to fabrication
- Operator training for MSR surgerons

Showcase text for sitti and gio
